Revisiting the Gas Kinematics in SSA22 Lyman-$\alpha$ Blob 1 with Radiative Transfer Modeling in a Multiphase, Clumpy Medium

We present new observations of Lyman-$\alpha$ (Ly$\alpha$) Blob 1 (LAB1) in the SSA22 protocluster region ($z$ = 3.09) using the Keck Cosmic Web Imager (KCWI) and the Keck Multi-object Spectrometer for Infrared Exploration (MOSFIRE). By applying matched filtering to the KCWI datacube, we have created a narrow-band Ly$\alpha$ image and identified several prominent features. By comparing the spatial distributions and intensities of Ly$\alpha$ and H$\beta$, we find that recombination of photo-ionized HI gas followed by resonant scattering is sufficient to explain all the observed Ly$\alpha$/H$\beta$ ratios. We further decode the spatially-resolved Ly$\alpha$ profiles using both moment maps and Monte-Carlo radiative transfer (MCRT) modeling. By fitting a set of multiphase, 'clumpy' models to the observed Ly$\alpha$ profiles, we are able to reasonably constrain many parameters, namely the HI number density in the inter-clump medium (ICM), the cloud volume filling factor, the random velocity and outflow velocity of the clumps, the HI outflow velocity of the ICM and the local systemic redshift. Our model has successfully reproduced the diverse Ly$\alpha$ morphologies at different locations, and the main results are: (1) The observed Ly$\alpha$ spectra require relatively few clumps per line-of-sight as they have significant fluxes at the line center; (2) The velocity dispersion of the clumps yields a significant broadening of the spectra as observed; (3) The clump bulk outflow can also cause additional broadening if the HI in the ICM is optically thick; (4) The HI in the ICM is responsible for the absorption feature close to the Ly$\alpha$ line center.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
